Farview: Disaggregated Memory with Operator Off-loading for Database Engines

Cloud deployments disaggregate storage from compute, providing more flexibility to both the storage and compute layers. In this paper, we explore disaggregation by taking it one step further and applying it to memory (DRAM). Disaggregated memory uses network attached DRAM as a way to decouple memory from CPU. In the context of databases, such a design offers significant advantages in terms of making a larger memory capacity available as a central pool to a collection of smaller processing nodes. To explore these possibilities, we have implemented Farview, a disaggregated memory solution for databases, operating as a remote buffer cache with operator offloading capabilities. Farview is implemented as an FPGA-based smart NIC making DRAM available as a disaggregated, network attached memory module capable of performing data processing at line rate over data streams to/from disaggregated memory. Farview supports query offloading using operators such as selection, projection, aggregation, regular expression matching and encryption. In this paper we focus on analytical queries and demonstrate the viability of the idea through an extensive experimental evaluation of Farview under different workloads. Farview is competitive with a local buffer cache solution for all the workloads and outperforms it in a number of cases, proving that a smart disaggregated memory can be a viable alternative for databases deployed in cloud environments.

==> graphs_data_vldb/base_latency.txt <==
label       Rd-FPGA     Rd-PCIe     Wr-FPGA     Wr-PCIe     Rd-NIC      Wr-NIC
256         3.65        4.71        2.36        2.87        3.2         2.24
512         3.85        4.84        2.39        2.91        3.24        2.15
1k          3.87        4.91        2.44        3.01        3.35        2.26
2k          3.87        4.92        2.47        3.04        3.61        2.57
4k          3.91        4.96        2.55        3.18        4.13        3.07
8k          4.58        5.53        2.9         3.49        4.98        3.92
16k         5.07        6.2         3.66        4.12        6.53        5.46
32k         5.32        6.45        4.09        4.54        8.51        7.56    

==> graphs_data_vldb/base_throughput.txt <==
label       Wr-PCIe     Rd-PCIe     Wr-FPGA     Rd-FPGA     Wr-NIC      Rd-NIC
64          0.21        0.2         0.21        0.19        0.47        0.28
128         0.41        0.4         0.42        0.39        0.82        0.56
256         0.81        0.81        0.84        0.78        1.74        1.09
512         1.63        1.61        1.28        1.56        3.53        2.14
1k          3.22        3.11        3.32        3.1         6.11        4.05
2k          5.92        6.47        6.59        6.24        9.26        6.03
4k          10.62       10.54       11.55       11.47       11.3        8.13
8k          11.01       11.60       11.94       11.8        11.52       10.69

==> graphs_data_vldb/concurrency.txt <==
label       CPU         Farview     cNIC
64k         32          22          36
128k        54          40          62
256k        98          69          113
512k        187         132         225
1M          362         246         426
2M          708         468         832

==> graphs_data_vldb/distinct.txt <==
label       CPU         Farview     cNIC
64k         34          10.6        45
128k        70          14.5        85
256k        141         21.8        167
512k        288         39          331
1M          577         74.3        658

==> graphs_data_vldb/encryption.txt <==
label       CPU         Farview     cNIC
128k        165         16.5        158
256k        298         26.2        309
512k        648         48.6        677
1M          1161        92.7        1169

==> graphs_data_vldb/groupby.txt <==
label       CPU         Farview     cNIC
64k         37          14.7        48
128k        76         22.1        93
256k        151         33.9        180
512k        303         55.3        356
1M          614        91.9        707

==> graphs_data_vldb/groupby2.txt <==
label       CPU         Farview     cNIC
256         322          39.7       367 
512         331          39.8       370
1k          321          41.2       368
2k          320          47.4       366
4k          320          55.3       367

==> graphs_data_vldb/projection.txt <==
label       SP          T-256B      T-512B
256         12.8        5.2         16.5
512         19.7        16.5        26
1k          35.7        26          48.6
2k          64.5        48.6        92.1
4k          130.1       92.1        182.1
8k          251.3       182.1       359.3
16k         493.8       359.3       714.3

==> graphs_data_vldb/regex.txt <==
label       FV      CPU     cNIC   
256         4.2     5       10    
512         4.4     6       11
1k          4.5     6       11
2k          4.5     7       12
4k          4.6     9       13
8k          5.5     12      16
16k         6.2     17      20

==> graphs_data_vldb/select_base.txt <==
label       CPU         Farview
16k         4           5.1   
64k         18          9.2
256k        74          26
1M          318         92.1

==> graphs_data_vldb/select_range.txt <==
label       CPU     Farview    Farview-V    CPU-50%     Farview-50%     Farview-V-50%   CPU-25%     Farview-25%     Farview-V-25%   cNIC    cNIC-50%    cNIC-25%
64k         18      9.2        9.2          17          8.1             6.9             14          8.1             6.2             32      27          20    
128k        42      16.4       16.3         38          13.5            9.9             28          13.6            8.3             58      49          35
256k        74      26.3       26.3         68          21.4            16              55          21.3            13.2            110     90          67
512k        147     48.5       48.6         139         38.1            27.4            113         38              22.6            214     175         128
1M          299     92.3       92.4         276         71.5            49.8            228         71.6            40.1            416     343         250

==> graphs_data_vldb/striding_bw.txt <==
label       FV                  cNIC
100         534                 7662             
500         2134                38062                              
1000        4134                76062           
2000        8134                152062          

==> graphs_data_vldb/striding_lat.txt <==
label       Stride-FV           Stride-NIC      Stride-Read(RDMA)
100         7.14                7.25            20.6     
500         20.35               20.99           88.81                   
1000        37.03               38.16           183.31 
2000        70.52               72.5            345.45

==> graphs_data_vldb/thr_aes.txt <==
label       READ    READ+AES
64          0.19    0.18
128         0.39    0.4
256         0.78    0.75
512         1.56    1.55
1k          3.1     2.94
2k          6.24    6.07
4k          11.47   11.52
8k          11.8    11.73
